On the Approximation of Unbounded Convex Sets by Polyhedra

This article is concerned with the approximation of unbounded convex sets by polyhedra. While there is an abundance of literature investigating this task for compact sets, results on the unbounded case are scarce. We first point out the connections between existing results before introducing a new notion of polyhedral approximation called ($\varepsilon,\delta$)-approximation that integrates the unbounded case in a meaningful way. Some basic results about ($\varepsilon,\delta$)- approximations are proven for general convex sets. In the last section an algorithm for the computation of ($\varepsilon,\delta$)-approximations of spectrahedra is presented. Correctness and finiteness of the algorithm are proven.

==> apprx.dat <==
%% LaTeX2e file `apprx.dat'
%% generated by the `filecontents' environment
%% from source `tikz_algrthm_exmpl' on 2021/11/12.
%%
-6.4724 169
0.2066 4.7129
0.2891 3.3564
0.3836 2.5818
0.4731 2.0870
0.6051 1.6222
0.8235 1.1765
1.0147 0.9853
1.4233 1.9865
1.8152 3.2576
2.2388 4.9593
2.6940 7.2071
3.1411 9.8175
3.5822 12.784
4.0317 16.202
4.4916 20.121
4.9517 24.467
5.4146 29.263
5.8824 34.548
6.3578 40.364
6.8432 46.769
7.3416 53.836
7.9958 63.771
8.8256 77.707
10.230 103.701
11.722 137.133
12.302 151.340
13.024 169


==> apprx_cmpct.dat <==
%% LaTeX2e file `apprx_cmpct.dat'
%% generated by the `filecontents' environment
%% from source `tikz_algrthm_exmpl' on 2021/11/12.
%%
0.0064 157.49
0.0047 157.49
0.0141 54.345
0.0340 27.593
0.0529 18.355
0.0721 13.623
0.1000 9.5729
0.1473 6.5870
0.2066 4.7129
0.2891 3.3564
0.3836 2.5818
0.4731 2.0870
0.6052 1.6222
0.8235 1.1765
1.0147 0.9853
1.4233 1.9865
1.8152 3.2576
2.2388 4.9593
2.6940 7.2071
3.1411 9.8175
3.5822 12.784
4.0317 16.202
4.4916 20.121
4.9517 24.467
5.4146 29.263
5.8824 34.548
6.3578 40.364
6.8432 46.768
7.3416 53.836
7.9958 63.771
8.8256 77.707
10.230 103.70
11.722 137.13
12.302 151.34
12.302 151.34
0.0064 157.49


==> data.dat <==
%% LaTeX2e file `data.dat'
%% generated by the `filecontents' environment
%% from source `tikz_algrthm_exmpl' on 2021/11/11.
%%
1.83269
3.6652
5.4980
7.3308
9.1636
10.9564
12.5892
13.1820
13.0547
12.6275
12.0503
11.0931
9.6259
7.1587

